X-Shooter Survey of Young Intermediate Mass Stars -- I. Stellar Characterization and Disc Evolution

Intermediate mass stars (IMSs) represent the link between low-mass and high-mass stars and cover a key mass range for giant planet formation. In this paper, we present a spectroscopic survey of 241 young IMS candidates with IR-excess, the most complete unbiased sample to date within 300 pc. We combined VLT/X-Shooter spectra with BVR photometric observations and Gaia DR3 distances to estimate fundamental stellar parameters such as Teff, mass, radius, age, and luminosity. We further selected those stars within the intermediate mass range 1.5 <= Mstar/Msun <= 3.5 and discarded old contaminants. We used 2MASS and WISE photometry to study the IR-excesses of the sample, finding 92 previously unidentified stars with IR-excess. We classified this sample into 'protoplanetary', 'hybrid candidates' and 'debris' discs based on their observed fractional excess at 12microns, finding a new population of 17 hybrid disc candidates. We studied inner disc dispersal timescales for {\lambda} < 10{\mu}m and found very different trends for IMSs and low mass stars (LMSs). IMSs show excesses dropping fast during the first 6 Myrs independently of the wavelength, while LMSs show consistently lower fractions of excess at the shortest wavelengths and increasingly higher fractions for longer wavelengths, with slower dispersal rates. In conclusion, this study demonstrates empirically that IMSs dissipate their inner discs very differently than LMSs, providing a possible explanation for the lack of short period planets around IMSs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
